Are Neural Language Models Good Plagiarists? A Benchmark for Neural Paraphrase Detection

The rise of language models such as BERT allows for high-quality text paraphrasing. This is a problem to academic integrity, as it is difficult to differentiate between original and machine-generated content. We propose a benchmark consisting of paraphrased articles using recent language models relying on the Transformer architecture. Our contribution fosters future research of paraphrase detection systems as it offers a large collection of aligned original and paraphrased documents, a study regarding its structure, classification experiments with state-of-the-art systems, and we make our findings publicly available.

==> all_results/classification_train_model=allenai_longformer-large-4096_shard=0.5.json <==
{
  "bert-large-cased": {
    "arxiv": {
      "f1": 0.6517851379056366
    },
    "thesis": {
      "f1": 0.6572280935605699
    },
    "wikipedia": {
      "f1": 0.6997695540773806
    }
  },
  "longformer-large-4096": {
    "arxiv": {
      "f1": 0.8993269398263632
    },
    "thesis": {
      "f1": 0.813061850628217
    },
    "wikipedia": {
      "f1": 0.8603414355577295
    }
  },
  "roberta-large": {
    "arxiv": {
      "f1": 0.8546234518156692
    },
    "thesis": {
      "f1": 0.7795520642680209
    },
    "wikipedia": {
      "f1": 0.8175608459113584
    }
  }
}

==> all_results/classification_train_model=bert-large-cased_shard=0.5.json <==
{
  "bert-large-cased": {
    "arxiv": {
      "f1": 0.8082685556726522
    },
    "thesis": {
      "f1": 0.7473729502946558
    },
    "wikipedia": {
      "f1": 0.8320606877912252
    }
  },
  "longformer-large-4096": {
    "arxiv": {
      "f1": 0.6849405012096318
    },
    "thesis": {
      "f1": 0.6604124843710801
    },
    "wikipedia": {
      "f1": 0.6945786621285526
    }
  },
  "roberta-large": {
    "arxiv": {
      "f1": 0.6890168498902525
    },
    "thesis": {
      "f1": 0.6739181546064621
    },
    "wikipedia": {
      "f1": 0.6884850166125088
    }
  }
}

==> all_results/classification_train_model=roberta-large_shard=0.5.json <==
{
  "bert-large-cased": {
    "arxiv": {
      "f1": 0.7041084934841402
    },
    "thesis": {
      "f1": 0.6898838967554388
    },
    "wikipedia": {
      "f1": 0.7217608156724016
    }
  },
  "longformer-large-4096": {
    "arxiv": {
      "f1": 0.8539790753804762
    },
    "thesis": {
      "f1": 0.7912528622206042
    },
    "wikipedia": {
      "f1": 0.8420016059201935
    }
  },
  "roberta-large": {
    "arxiv": {
      "f1": 0.8295493653104035
    },
    "thesis": {
      "f1": 0.7776037296037297
    },
    "wikipedia": {
      "f1": 0.8215250557687348
    }
  }
}

==> all_results/fasttext_cc_2M_ablation_mlm_prob_sharded=0.5.json <==
{
  "albert-large-v2": {
    "0.15": {
      "arxiv": {
        "f1-score": 0.9839735876836417,
        "precision": 0.9840302949057758,
        "recall": 0.9839740532290375,
        "support": 41932
      },
      "thesis": {
        "f1-score": 0.9473645677307572,
        "precision": 0.9478524000431636,
        "recall": 0.9473784921546116,
        "support": 10452
      },
      "wikipedia": {
        "f1-score": 0.9976555121724533,
        "precision": 0.9976565268704929,
        "recall": 0.9976555133661222,
        "support": 78482
      }
    },
    "0.2": {
      "arxiv": {
        "f1-score": 0.9834238272292241,
        "precision": 0.9836261477074486,
        "recall": 0.9834255461222933,
        "support": 41932
      },
      "thesis": {
        "f1-score": 0.9459271443495674,
        "precision": 0.946478933907758,
        "recall": 0.9459433601224646,
        "support": 10452
      },
      "wikipedia": {
        "f1-score": 0.9979485740751242,
        "precision": 0.9979486909331998,
        "recall": 0.9979485741953569,
        "support": 78482
      }
    },
    "0.3": {
      "arxiv": {
        "f1-score": 0.9905793853637427,
        "precision": 0.9907052659022378,
        "recall": 0.9905799866450443,
        "support": 41932
      },
      "thesis": {
        "f1-score": 0.9486885928354875,
        "precision": 0.949747172109104,
        "recall": 0.9487179487179487,
        "support": 10452
      },
      "wikipedia": {
        "f1-score": 0.9986875970944579,
        "precision": 0.9986876907496802,
        "recall": 0.9986875971560358,
        "support": 78482
      }
    },
    "0.4": {
      "arxiv": {
        "f1-score": 0.9968520282664182,
        "precision": 0.9968633494841865,
        "recall": 0.9968520461699895,
        "support": 41932
      },
      "thesis": {
        "f1-score": 0.9546984082898369,
        "precision": 0.9566443902376788,
        "recall": 0.9547455032529659,
        "support": 10452
      },
      "wikipedia": {
        "f1-score": 0.999197268116353,
        "precision": 0.9991973851939843,
        "recall": 0.9991972681634005,
        "support": 78482
      }
    },
    "0.5": {
      "arxiv": {
        "f1-score": 0.9985214145354643,
        "precision": 0.9985228854276522,
        "recall": 0.9985214156252982,
        "support": 41932
      },
      "thesis": {
        "f1-score": 0.9591933006125928,
        "precision": 0.9614564103530121,
        "recall": 0.9592422502870264,
        "support": 10452
      },
      "wikipedia": {
        "f1-score": 0.9996559720699729,
        "precision": 0.9996559723945111,
        "recall": 0.9996559720700289,
        "support": 78482
      }
    }
  },
  "bert-large-cased": {
    "0.15": {
      "arxiv": {
        "f1-score": 0.7260927279963592,
        "precision": 0.7261419509680456,
        "recall": 0.7261041686540113,
        "support": 41932
      },
      "thesis": {
        "f1-score": 0.6846643597504676,
        "precision": 0.6921928817451206,
        "recall": 0.6868541905855339,
        "support": 10452
      },
      "wikipedia": {
        "f1-score": 0.7262546635974234,
        "precision": 0.7265337330849629,
        "recall": 0.7263194108203155,
        "support": 78482
      }
    },
    "0.2": {
      "arxiv": {
        "f1-score": 0.7833374470920679,
        "precision": 0.7833514407781721,
        "recall": 0.7833396928360202,
        "support": 41932
      },
      "thesis": {
        "f1-score": 0.7436641243035189,
        "precision": 0.7517860235278271,
        "recall": 0.7453119020283199,
        "support": 10452
      },
      "wikipedia": {
        "f1-score": 0.7869784449623474,
        "precision": 0.787170477244507,
        "recall": 0.7870084860222726,
        "support": 78482
      }
    },
    "0.3": {
      "arxiv": {
        "f1-score": 0.8772283122531622,
        "precision": 0.8772480943317176,
        "recall": 0.8772298006295908,
        "support": 41932
      },
      "thesis": {
        "f1-score": 0.8235698754200935,
        "precision": 0.8325972053069793,
        "recall": 0.8246268656716418,
        "support": 10452
      },
      "wikipedia": {
        "f1-score": 0.8768447164502224,
        "precision": 0.8769245194980668,
        "recall": 0.8768507428454932,
        "support": 78482
      }
    },
    "0.4": {
      "arxiv": {
        "f1-score": 0.9342742369493778,
        "precision": 0.9342825422410284,
        "recall": 0.9342745397309931,
        "support": 41932
      },
      "thesis": {
        "f1-score": 0.8694737826029459,
        "precision": 0.8757723306634932,
        "recall": 0.8699770378874856,
        "support": 10452
      },
      "wikipedia": {
        "f1-score": 0.9303133203745797,
        "precision": 0.9303624419391794,
        "recall": 0.9303152315180552,
        "support": 78482
      }
    },
    "0.5": {
      "arxiv": {
        "f1-score": 0.969450538116502,
        "precision": 0.9694505912983435,
        "recall": 0.9694505389678527,
        "support": 41932
      },
      "thesis": {
        "f1-score": 0.901147764880367,
        "precision": 0.906495807262192,
        "recall": 0.9014542671259089,
        "support": 10452
      },
      "wikipedia": {
        "f1-score": 0.9621310221201579,
        "precision": 0.9621520460554323,
        "recall": 0.9621314441527993,
        "support": 78482
      }
    }
  },
  "longformer-large-4096": {
    "0.15": {
      "arxiv": {
        "f1-score": 0.7552905882608305,
        "precision": 0.7553097176022436,
        "recall": 0.7552942859868358,
        "support": 41932
      },
      "thesis": {
        "f1-score": 0.6981610211966985,
        "precision": 0.7005480356699643,
        "recall": 0.6988136241867585,
        "support": 10452
      },
      "wikipedia": {
        "f1-score": 0.7169764758270292,
        "precision": 0.7183955158414636,
        "recall": 0.7173237175403278,
        "support": 78482
      }
    },
    "0.2": {
      "arxiv": {
        "f1-score": 0.8348961471390646,
        "precision": 0.834925438038161,
        "recall": 0.83489936086998,
        "support": 41932
      },
      "thesis": {
        "f1-score": 0.7629692887808255,
        "precision": 0.7658272091852174,
        "recall": 0.7634902411021814,
        "support": 10452
      },
      "wikipedia": {
        "f1-score": 0.7906625618322671,
        "precision": 0.7918542544055664,
        "recall": 0.7908437603526923,
        "support": 78482
      }
    },
    "0.3": {
      "arxiv": {
        "f1-score": 0.9367306376636755,
        "precision": 0.9367380760452975,
        "recall": 0.9367308976438042,
        "support": 41932
      },
      "thesis": {
        "f1-score": 0.8561419408994239,
        "precision": 0.8588776075792173,
        "recall": 0.8563911213164944,
        "support": 10452
      },
      "wikipedia": {
        "f1-score": 0.897750438553298,
        "precision": 0.8981200344904507,
        "recall": 0.8977727376978161,
        "support": 78482
      }
    },
    "0.4": {
      "arxiv": {
        "f1-score": 0.9777973452179907,
        "precision": 0.9778009177957672,
        "recall": 0.9777973862443956,
        "support": 41932
      },
      "thesis": {
        "f1-score": 0.9066466549358544,
        "precision": 0.9097164500117931,
        "recall": 0.9068120933792576,
        "support": 10452
      },
      "wikipedia": {
        "f1-score": 0.9566132543469216,
        "precision": 0.956656404968395,
        "recall": 0.9566142554980759,
        "support": 78482
      }
    },
    "0.5": {
      "arxiv": {
        "f1-score": 0.9900314414168937,
        "precision": 0.9900389754966549,
        "recall": 0.9900314795383001,
        "support": 41932
      },
      "thesis": {
        "f1-score": 0.9334142631434288,
        "precision": 0.9358959235650921,
        "recall": 0.933505549177191,
        "support": 10452
      },
      "wikipedia": {
        "f1-score": 0.9818556903508253,
        "precision": 0.9818580265242101,
        "recall": 0.9818557121378151,
        "support": 78482
      }
    }
  },
  "roberta-large": {
    "0.15": {
      "arxiv": {
        "f1-score": 0.7306612278982343,
        "precision": 0.732350280835537,
        "recall": 0.7310407326147095,
        "support": 41932
      },
      "thesis": {
        "f1-score": 0.6818271631488755,
        "precision": 0.682628921326208,
        "recall": 0.682070417145044,
        "support": 10452
      },
      "wikipedia": {
        "f1-score": 0.7031575198494793,
        "precision": 0.7047761787935944,
        "recall": 0.7035880838918478,
        "support": 78482
      }
    },
    "0.2": {
      "arxiv": {
        "f1-score": 0.8073284526793613,
        "precision": 0.8080521397035874,
        "recall": 0.8074263092626157,
        "support": 41932
      },
      "thesis": {
        "f1-score": 0.7364229716473898,
        "precision": 0.7372624194840761,
        "recall": 0.7366054343666284,
        "support": 10452
      },
      "wikipedia": {
        "f1-score": 0.7701030786205904,
        "precision": 0.7713986961466853,
        "recall": 0.7703295023062613,
        "support": 78482
      }
    },
    "0.3": {
      "arxiv": {
        "f1-score": 0.9122228701732854,
        "precision": 0.912539517107233,
        "recall": 0.9122388629209196,
        "support": 41932
      },
      "thesis": {
        "f1-score": 0.8345622654397116,
        "precision": 0.8364458361691288,
        "recall": 0.8347684653654803,
        "support": 10452
      },
      "wikipedia": {
        "f1-score": 0.8777855330653515,
        "precision": 0.8784056114443533,
        "recall": 0.8778318595346704,
        "support": 78482
      }
    },
    "0.4": {
      "arxiv": {
        "f1-score": 0.9646797836415011,
        "precision": 0.9647402968295284,
        "recall": 0.9646809119526853,
        "support": 41932
      },
      "thesis": {
        "f1-score": 0.8919716846905423,
        "precision": 0.8936286562034021,
        "recall": 0.8920780711825488,
        "support": 10452
      },
      "wikipedia": {
        "f1-score": 0.942694620089027,
        "precision": 0.9428738738740612,
        "recall": 0.9427002369970184,
        "support": 78482
      }
    },
    "0.5": {
      "arxiv": {
        "f1-score": 0.9855241796296632,
        "precision": 0.9855245012199536,
        "recall": 0.9855241820089669,
        "support": 41932
      },
      "thesis": {
        "f1-score": 0.925380777747615,
        "precision": 0.9274861172911165,
        "recall": 0.925468809797168,
        "support": 10452
      },
      "wikipedia": {
        "f1-score": 0.9747454024595396,
        "precision": 0.9747758151542153,
        "recall": 0.9747458015850768,
        "support": 78482
      }
    }
  }
}

==> all_results/fasttext_wiki_1M_ablation_mlm_prob_sharded=0.5.json <==
{
  "bert-large-cased": {
    "0.15": {
      "arxiv": {
        "f1-score": 0.7039969644170898,
        "precision": 0.7093851591876007,
        "recall": 0.7054039874081847,
        "support": 41932
      },
      "thesis": {
        "f1-score": 0.6893514002103495,
        "precision": 0.6909727461335345,
        "recall": 0.6898201301186375,
        "support": 10452
      },
      "wikipedia": {
        "f1-score": 0.7149939569810285,
        "precision": 0.715139625592877,
        "recall": 0.7150301980071864,
        "support": 78482
      }
    },
    "0.2": {
      "arxiv": {
        "f1-score": 0.7599046211815359,
        "precision": 0.7646359334759872,
        "recall": 0.7607793570542783,
        "support": 41932
      },
      "thesis": {
        "f1-score": 0.7395203765460329,
        "precision": 0.7424727896835261,
        "recall": 0.7401454267125909,
        "support": 10452
      },
      "wikipedia": {
        "f1-score": 0.7749875207503231,
        "precision": 0.7750197409075763,
        "recall": 0.7749929920236487,
        "support": 78482
      }
    },
    "0.3": {
      "arxiv": {
        "f1-score": 0.8520391611167695,
        "precision": 0.855402267306409,
        "recall": 0.8523561957454927,
        "support": 41932
      },
      "thesis": {
        "f1-score": 0.8189387725830182,
        "precision": 0.8231846299250398,
        "recall": 0.8194603903559128,
        "support": 10452
      },
      "wikipedia": {
        "f1-score": 0.8619670906812356,
        "precision": 0.861981553353927,
        "recall": 0.8619683494304426,
        "support": 78482
      }
    },
    "0.4": {
      "arxiv": {
        "f1-score": 0.9151051453674057,
        "precision": 0.9169816721655717,
        "recall": 0.9151960316703234,
        "support": 41932
      },
      "thesis": {
        "f1-score": 0.8657168346790771,
        "precision": 0.8697719009487175,
        "recall": 0.866054343666284,
        "support": 10452
      },
      "wikipedia": {
        "f1-score": 0.9198159824046837,
        "precision": 0.9198165608494524,
        "recall": 0.9198160087663414,
        "support": 78482
      }
    },
    "0.5": {
      "arxiv": {
        "f1-score": 0.9590675356667866,
        "precision": 0.9594836129877109,
        "recall": 0.9590766002098636,
        "support": 41932
      },
      "thesis": {
        "f1-score": 0.9016242718385683,
        "precision": 0.9053425167535369,
        "recall": 0.9018369690011481,
        "support": 10452
      },
      "wikipedia": {
        "f1-score": 0.95702196460985,
        "precision": 0.9570231702874075,
        "recall": 0.9570219923039678,
        "support": 78482
      }
    }
  },
  "longformer-large-4096": {
    "0.15": {
      "arxiv": {
        "f1-score": 0.7117455149889695,
        "precision": 0.7248211286369148,
        "recall": 0.7149193933034437,
        "support": 41932
      },
      "thesis": {
        "f1-score": 0.6685439750413791,
        "precision": 0.6718908329630802,
        "recall": 0.6696326061997704,
        "support": 10452
      },
      "wikipedia": {
        "f1-score": 0.7004974929280426,
        "precision": 0.7011812832925169,
        "recall": 0.7006829591498687,
        "support": 78482
      }
    },
    "0.2": {
      "arxiv": {
        "f1-score": 0.7970536882122438,
        "precision": 0.80336933862916,
        "recall": 0.7979585996375084,
        "support": 41932
      },
      "thesis": {
        "f1-score": 0.731143331562274,
        "precision": 0.734185070557913,
        "recall": 0.7318216609261385,
        "support": 10452
      },
      "wikipedia": {
        "f1-score": 0.7713012410580937,
        "precision": 0.7717216716202404,
        "recall": 0.771374327871359,
        "support": 78482
      }
    },
    "0.3": {
      "arxiv": {
        "f1-score": 0.9096356546911981,
        "precision": 0.9115410948265729,
        "recall": 0.9097348087379566,
        "support": 41932
      },
      "thesis": {
        "f1-score": 0.8309885182028224,
        "precision": 0.8348377562657283,
        "recall": 0.8314198239571374,
        "support": 10452
      },
      "wikipedia": {
        "f1-score": 0.8817428436387571,
        "precision": 0.8819305038707447,
        "recall": 0.881756326291379,
        "support": 78482
      }
    },
    "0.4": {
      "arxiv": {
        "f1-score": 0.9678250440596894,
        "precision": 0.9680512452278014,
        "recall": 0.9678288657826958,
        "support": 41932
      },
      "thesis": {
        "f1-score": 0.8927100348529,
        "precision": 0.8963245223843441,
        "recall": 0.8929391504018369,
        "support": 10452
      },
      "wikipedia": {
        "f1-score": 0.9466368508207339,
        "precision": 0.9466573567063075,
        "recall": 0.946637445528911,
        "support": 78482
      }
    },
    "0.5": {
      "arxiv": {
        "f1-score": 0.9868354194723783,
        "precision": 0.9868964803293787,
        "recall": 0.986835829438138,
        "support": 41932
      },
      "thesis": {
        "f1-score": 0.9248748333779566,
        "precision": 0.9276224537795708,
        "recall": 0.9249904324531191,
        "support": 10452
      },
      "wikipedia": {
        "f1-score": 0.9775744692534944,
        "precision": 0.9775750227675597,
        "recall": 0.9775744756759512,
        "support": 78482
      }
    }
  },
  "roberta-large": {
    "0.15": {
      "arxiv": {
        "f1-score": 0.7067721992524184,
        "precision": 0.7113682725613655,
        "recall": 0.7079557378612993,
        "support": 41932
      },
      "thesis": {
        "f1-score": 0.6570276895120988,
        "precision": 0.659697003607493,
        "recall": 0.6579601990049752,
        "support": 10452
      },
      "wikipedia": {
        "f1-score": 0.6870266256820107,
        "precision": 0.68770989941298,
        "recall": 0.6872276445554395,
        "support": 78482
      }
    },
    "0.2": {
      "arxiv": {
        "f1-score": 0.782864700671055,
        "precision": 0.7844895434022205,
        "recall": 0.7831250596203376,
        "support": 41932
      },
      "thesis": {
        "f1-score": 0.7130082199719392,
        "precision": 0.7143964107028402,
        "recall": 0.7133562954458477,
        "support": 10452
      },
      "wikipedia": {
        "f1-score": 0.75216691972342,
        "precision": 0.7529074158274173,
        "recall": 0.7523126321959175,
        "support": 78482
      }
    },
    "0.3": {
      "arxiv": {
        "f1-score": 0.8898276799996426,
        "precision": 0.8911857129763053,
        "recall": 0.8899170084899362,
        "support": 41932
      },
      "thesis": {
        "f1-score": 0.8123853495728013,
        "precision": 0.8153025263079796,
        "recall": 0.812763107539227,
        "support": 10452
      },
      "wikipedia": {
        "f1-score": 0.8606857142222606,
        "precision": 0.8610715279317085,
        "recall": 0.860719655462399,
        "support": 78482
      }
    },
    "0.4": {
      "arxiv": {
        "f1-score": 0.9533234101476818,
        "precision": 0.9535542251979992,
        "recall": 0.9533291996565869,
        "support": 41932
      },
      "thesis": {
        "f1-score": 0.8790191557063387,
        "precision": 0.8809596318472441,
        "recall": 0.8791618828932262,
        "support": 10452
      },
      "wikipedia": {
        "f1-score": 0.9318401941303008,
        "precision": 0.9319469186620066,
        "recall": 0.9318442445401494,
        "support": 78482
      }
    },
    "0.5": {
      "arxiv": {
        "f1-score": 0.9807062731939459,
        "precision": 0.9807652201421326,
        "recall": 0.9807068587236478,
        "support": 41932
      },
      "thesis": {
        "f1-score": 0.9136911477156229,
        "precision": 0.9158248199977254,
        "recall": 0.9137964026023727,
        "support": 10452
      },
      "wikipedia": {
        "f1-score": 0.9688589189340893,
        "precision": 0.9688700935229648,
        "recall": 0.9688591014500141,
        "support": 78482
      }
    }
  }
}

==> all_results/general_statistics_final.json <==
{
    "arxiv": {
        "General": {
            "average_words": 152.3750357722026,
            "paragraphs": 20966,
            "words": 3194695
        },
        "PartOfSpeech": {
            "ADJ": 292151,
            "ADP": 392151,
            "ADV": 122398,
            "AUX": 26293,
            "CCONJ": 78477,
            "DET": 384233,
            "INTJ": 1347,
            "NOUN": 709709,
            "NUM": 60691,
            "PART": 36386,
            "PRON": 65811,
            "PROPN": 119606,
            "PUNCT": 369910,
            "SCONJ": 44452,
            "SPACE": 88132,
            "SYM": 4718,
            "VERB": 392569,
            "X": 5661
        },
        "NamedEntities": {
            "CARDINAL": 40634,
            "DATE": 8458,
            "EVENT": 122,
            "FAC": 697,
            "GPE": 6892,
            "LANGUAGE": 76,
            "LAW": 988,
            "LOC": 1206,
            "MONEY": 97,
            "NORP": 3212,
            "ORDINAL": 5776,
            "ORG": 31392,
            "PERCENT": 1744,
            "PERSON": 15238,
            "PRODUCT": 1541,
            "QUANTITY": 1122,
            "TIME": 599,
            "WORK_OF_ART": 308
        }
    },
    "thesis": {
        "General": {
            "average_words": 143.04343666283964,
            "paragraphs": 5226,
            "words": 747545
        },
        "PartOfSpeech": {
            "ADJ": 58724,
            "ADP": 84701,
            "ADV": 26289,
            "AUX": 7302,
            "CCONJ": 23482,
            "DET": 75835,
            "INTJ": 292,
            "NOUN": 174468,
            "NUM": 21652,
            "PART": 12724,
            "PRON": 17993,
            "PROPN": 36480,
            "PUNCT": 88215,
            "SCONJ": 7305,
            "SPACE": 14260,
            "SYM": 807,
            "VERB": 95797,
            "X": 1219
        },
        "NamedEntities": {
            "CARDINAL": 8403,
            "DATE": 7486,
            "EVENT": 76,
            "FAC": 64,
            "GPE": 5026,
            "LANGUAGE": 98,
            "LAW": 137,
            "LOC": 542,
            "MONEY": 167,
            "NORP": 2036,
            "ORDINAL": 1388,
            "ORG": 8365,
            "PERCENT": 1727,
            "PERSON": 3135,
            "PRODUCT": 285,
            "QUANTITY": 275,
            "TIME": 239,
            "WORK_OF_ART": 127
        }
    },
    "wikipedia": {
        "General": {
            "average_words": 152.73466527356592,
            "paragraphs": 39241,
            "words": 5993461
        },
        "PartOfSpeech": {
            "ADJ": 365363,
            "ADP": 725815,
            "ADV": 177695,
            "AUX": 23339,
            "CCONJ": 176573,
            "DET": 604273,
            "INTJ": 1507,
            "NOUN": 1040464,
            "NUM": 175192,
            "PART": 122039,
            "PRON": 188378,
            "PROPN": 739982,
            "PUNCT": 815585,
            "SCONJ": 61112,
            "SPACE": 5426,
            "SYM": 5305,
            "VERB": 762510,
            "X": 2903
        },
        "NamedEntities": {
            "CARDINAL": 62631,
            "DATE": 93565,
            "EVENT": 5406,
            "FAC": 7570,
            "GPE": 69875,
            "LANGUAGE": 1144,
            "LAW": 1616,
            "LOC": 11832,
            "MONEY": 3350,
            "NORP": 30353,
            "ORDINAL": 22086,
            "ORG": 103636,
            "PERCENT": 3134,
            "PERSON": 127643,
            "PRODUCT": 5711,
            "QUANTITY": 3224,
            "TIME": 5126,
            "WORK_OF_ART": 22226
        }
    },
    "wikipedia_train": {
        "General": {
            "average_words": 176.9403146049124,
            "paragraphs": 98282,
            "words": 17390048
        },
        "PartOfSpeech": {
            "ADJ": 1135851,
            "ADP": 2110629,
            "ADV": 523077,
            "AUX": 73111,
            "CCONJ": 531141,
            "DET": 1761940,
            "INTJ": 3120,
            "NOUN": 3084573,
            "NUM": 444964,
            "PART": 384964,
            "PRON": 559659,
            "PROPN": 1987429,
            "PUNCT": 2314283,
            "SCONJ": 189566,
            "SPACE": 13993,
            "SYM": 10891,
            "VERB": 2253457,
            "X": 7400
        },
        "NamedEntities": {
            "CARDINAL": 159451,
            "DATE": 263364,
            "EVENT": 13893,
            "FAC": 21114,
            "GPE": 201938,
            "LANGUAGE": 4468,
            "LAW": 4491,
            "LOC": 38081,
            "MONEY": 8692,
            "NORP": 102180,
            "ORDINAL": 53989,
            "ORG": 279573,
            "PERCENT": 6436,
            "PERSON": 353227,
            "PRODUCT": 14845,
            "QUANTITY": 6561,
            "TIME": 12508,
            "WORK_OF_ART": 54525
        }
    }
}

==> all_results/tf_idf_ablation_mlm_prob_sharded=0.5.json <==
{
  "albert-large-v2": {
    "0.15": {
      "arxiv": {
        "f1-score": 0.8901253927080355,
        "precision": 0.8905834482979766,
        "recall": 0.8901554898406945,
        "support": 41932
      },
      "thesis": {
        "f1-score": 0.8407286961971218,
        "precision": 0.844145696322824,
        "recall": 0.8410830463069269,
        "support": 10452
      },
      "wikipedia": {
        "f1-score": 0.9137117946398107,
        "precision": 0.9137300326749095,
        "recall": 0.9137126984531485,
        "support": 78482
      }
    },
    "0.2": {
      "arxiv": {
        "f1-score": 0.9263325036715067,
        "precision": 0.9269238582630207,
        "recall": 0.9263569588858152,
        "support": 41932
      },
      "thesis": {
        "f1-score": 0.8734602008538146,
        "precision": 0.8791678332012705,
        "recall": 0.8738997321086873,
        "support": 10452
      },
      "wikipedia": {
        "f1-score": 0.9427118909032655,
        "precision": 0.9427466088074972,
        "recall": 0.9427129787722025,
        "support": 78482
      }
    },
    "0.3": {
      "arxiv": {
        "f1-score": 0.9748389381720524,
        "precision": 0.9749368108043037,
        "recall": 0.974840217494992,
        "support": 41932
      },
      "thesis": {
        "f1-score": 0.914670459835971,
        "precision": 0.9223603544442578,
        "recall": 0.9150401836969001,
        "support": 10452
      },
      "wikipedia": {
        "f1-score": 0.9715729056096376,
        "precision": 0.9715859698581684,
        "recall": 0.9715730995642313,
        "support": 78482
      }
    },
    "0.4": {
      "arxiv": {
        "f1-score": 0.9907705638564399,
        "precision": 0.9908149890854181,
        "recall": 0.9907707717256511,
        "support": 41932
      },
      "thesis": {
        "f1-score": 0.9320332909773066,
        "precision": 0.9381533589866924,
        "recall": 0.9322617680826636,
        "support": 10452
      },
      "wikipedia": {
        "f1-score": 0.9904564098277513,
        "precision": 0.9904565253684936,
        "recall": 0.9904564103870951,
        "support": 78482
      }
    },
    "0.5": {
      "arxiv": {
        "f1-score": 0.9948010518641949,
        "precision": 0.9948219272661107,
        "recall": 0.9948011065534675,
        "support": 41932
      },
      "thesis": {
        "f1-score": 0.9415442034086441,
        "precision": 0.9475348954156744,
        "recall": 0.9417336394948336,
        "support": 10452
      },
      "wikipedia": {
        "f1-score": 0.9970184233967477,
        "precision": 0.9970192315317283,
        "recall": 0.9970184246069163,
        "support": 78482
      }
    }
  },
  "bert-large-cased": {
    "0.15": {
      "arxiv": {
        "f1-score": 0.7988804207174365,
        "precision": 0.8029594829537512,
        "recall": 0.799461032147286,
        "support": 41932
      },
      "thesis": {
        "f1-score": 0.761100072650127,
        "precision": 0.7717092516048905,
        "recall": 0.7630118637581325,
        "support": 10452
      },
      "wikipedia": {
        "f1-score": 0.8288083437094296,
        "precision": 0.8288596374864843,
        "recall": 0.8288142504013659,
        "support": 78482
      }
    },
    "0.2": {
      "arxiv": {
        "f1-score": 0.8529087577757506,
        "precision": 0.8554089137078003,
        "recall": 0.8531431842029953,
        "support": 41932
      },
      "thesis": {
        "f1-score": 0.8075891999832174,
        "precision": 0.8216183353509864,
        "recall": 0.8094144661308841,
        "support": 10452
      },
      "wikipedia": {
        "f1-score": 0.8841123881713233,
        "precision": 0.8841290213299171,
        "recall": 0.8841135547004408,
        "support": 78482
      }
    },
    "0.3": {
      "arxiv": {
        "f1-score": 0.9239102444168461,
        "precision": 0.9253562982693722,
        "recall": 0.9239721453782315,
        "support": 41932
      },
      "thesis": {
        "f1-score": 0.8709168907347252,
        "precision": 0.8821930807671415,
        "recall": 0.8717948717948718,
        "support": 10452
      },
      "wikipedia": {
        "f1-score": 0.9423943789420073,
        "precision": 0.9423961377769179,
        "recall": 0.9423944343925996,
        "support": 78482
      }
    },
    "0.4": {
      "arxiv": {
        "f1-score": 0.9590871847236232,
        "precision": 0.9596965687700301,
        "recall": 0.9591004483449395,
        "support": 41932
      },
      "thesis": {
        "f1-score": 0.8986190311151744,
        "precision": 0.9095087243105693,
        "recall": 0.8992537313432836,
        "support": 10452
      },
      "wikipedia": {
        "f1-score": 0.9686420892778245,
        "precision": 0.9686665236329788,
        "recall": 0.9686424912718841,
        "support": 78482
      }
    },
    "0.5": {
      "arxiv": {
        "f1-score": 0.9771972598408067,
        "precision": 0.9775298034021194,
        "recall": 0.9772011828674998,
        "support": 41932
      },
      "thesis": {
        "f1-score": 0.9160159516929978,
        "precision": 0.9257910415266082,
        "recall": 0.9164753157290471,
        "support": 10452
      },
      "wikipedia": {
        "f1-score": 0.9813966211360098,
        "precision": 0.9814370787952662,
        "recall": 0.9813970082311867,
        "support": 78482
      }
    }
  },
  "longformer-large-4096": {
    "0.15": {
      "arxiv": {
        "f1-score": 0.8112851188849197,
        "precision": 0.8151667218195096,
        "recall": 0.8117905179814939,
        "support": 41932
      },
      "thesis": {
        "f1-score": 0.7304923655697244,
        "precision": 0.7387042983120842,
        "recall": 0.7323000382701875,
        "support": 10452
      },
      "wikipedia": {
        "f1-score": 0.7822286707401477,
        "precision": 0.7823176896761409,
        "recall": 0.7822430621034122,
        "support": 78482
      }
    },
    "0.2": {
      "arxiv": {
        "f1-score": 0.8581222146080358,
        "precision": 0.8595082829283303,
        "recall": 0.8582466851092245,
        "support": 41932
      },
      "thesis": {
        "f1-score": 0.7781903284871358,
        "precision": 0.7891018346092833,
        "recall": 0.7799464217374665,
        "support": 10452
      },
      "wikipedia": {
        "f1-score": 0.8375889032086152,
        "precision": 0.8377489189171152,
        "recall": 0.8376060752784078,
        "support": 78482
      }
    },
    "0.3": {
      "arxiv": {
        "f1-score": 0.8992832370058115,
        "precision": 0.902220225914082,
        "recall": 0.8994562625202709,
        "support": 41932
      },
      "thesis": {
        "f1-score": 0.8262352182127356,
        "precision": 0.8434380445138752,
        "recall": 0.8281668580176043,
        "support": 10452
      },
      "wikipedia": {
        "f1-score": 0.9066764630683058,
        "precision": 0.9067276235882198,
        "recall": 0.906679238551515,
        "support": 78482
      }
    },
    "0.4": {
      "arxiv": {
        "f1-score": 0.9265952382858127,
        "precision": 0.9271791264212865,
        "recall": 0.9266192883716493,
        "support": 41932
      },
      "thesis": {
        "f1-score": 0.8557081416253681,
        "precision": 0.8709720099705816,
        "recall": 0.8570608495981631,
        "support": 10452
      },
      "wikipedia": {
        "f1-score": 0.9381952426511164,
        "precision": 0.9384051961956289,
        "recall": 0.9382023903570245,
        "support": 78482
      }
    },
    "0.5": {
      "arxiv": {
        "f1-score": 0.9422359743053206,
        "precision": 0.9423575217253966,
        "recall": 0.9422398168463226,
        "support": 41932
      },
      "thesis": {
        "f1-score": 0.8724213123669771,
        "precision": 0.8842201638215729,
        "recall": 0.8733256792958286,
        "support": 10452
      },
      "wikipedia": {
        "f1-score": 0.9562543826816786,
        "precision": 0.9563869816976943,
        "recall": 0.9562574857929207,
        "support": 78482
      }
    }
  },
  "roberta-large": {
    "0.15": {
      "arxiv": {
        "f1-score": 0.7521859492596671,
        "precision": 0.7568914548501848,
        "recall": 0.7531002575598589,
        "support": 41932
      },
      "thesis": {
        "f1-score": 0.7078690986842902,
        "precision": 0.7179132202060547,
        "recall": 0.710390355912744,
        "support": 10452
      },
      "wikipedia": {
        "f1-score": 0.7505734963431847,
        "precision": 0.7506048866745632,
        "recall": 0.7505797507708774,
        "support": 78482
      }
    },
    "0.2": {
      "arxiv": {
        "f1-score": 0.8072026048261893,
        "precision": 0.8083281227543755,
        "recall": 0.8073547648573882,
        "support": 41932
      },
      "thesis": {
        "f1-score": 0.7410766748706704,
        "precision": 0.7599186931350954,
        "recall": 0.744833524684271,
        "support": 10452
      },
      "wikipedia": {
        "f1-score": 0.8091855593937576,
        "precision": 0.8092331265863759,
        "recall": 0.8091919166178232,
        "support": 78482
      }
    },
    "0.3": {
      "arxiv": {
        "f1-score": 0.8742095330632692,
        "precision": 0.8744083148984747,
        "recall": 0.8742249356100353,
        "support": 41932
      },
      "thesis": {
        "f1-score": 0.8132340684722142,
        "precision": 0.8286770363054462,
        "recall": 0.8151549942594719,
        "support": 10452
      },
      "wikipedia": {
        "f1-score": 0.885965959447804,
        "precision": 0.8860807653706184,
        "recall": 0.8859738538773222,
        "support": 78482
      }
    },
    "0.4": {
      "arxiv": {
        "f1-score": 0.9047386821575616,
        "precision": 0.9049523221509159,
        "recall": 0.9047505485071068,
        "support": 41932
      },
      "thesis": {
        "f1-score": 0.8444977879638101,
        "precision": 0.8605290463613644,
        "recall": 0.8460581706850363,
        "support": 10452
      },
      "wikipedia": {
        "f1-score": 0.9257438456781762,
        "precision": 0.9259792472852855,
        "recall": 0.9257536760021406,
        "support": 78482
      }
    },
    "0.5": {
      "arxiv": {
        "f1-score": 0.9263323471730762,
        "precision": 0.9263507875424106,
        "recall": 0.9263331107507393,
        "support": 41932
      },
      "thesis": {
        "f1-score": 0.8692520582777377,
        "precision": 0.8808448008662577,
        "recall": 0.8701683888251053,
        "support": 10452
      },
      "wikipedia": {
        "f1-score": 0.9501244239624633,
        "precision": 0.9502828188441756,
        "recall": 0.9501286919293597,
        "support": 78482
      }
    }
  }
}

==> all_results/tsne_file_names.txt <==
0704.0097-ORIG-17.txt
0704.0097-ORIG-18.txt
0704.0097-ORIG-19.txt
0704.0097-ORIG-20.txt
0704.0097-ORIG-21.txt
0704.0097-ORIG-22.txt
0704.0097-ORIG-23.txt
0704.0097-ORIG-24.txt
0704.0097-ORIG-25.txt
0704.0097-ORIG-26.txt
0704.0097-ORIG-27.txt
0704.0097-ORIG-28.txt
0704.0097-ORIG-3.txt
0704.0097-ORIG-33.txt
0704.0097-ORIG-35.txt
0704.0097-ORIG-36.txt
0704.0097-ORIG-4.txt
0704.0097-ORIG-42.txt
0704.0097-ORIG-43.txt
0704.0097-ORIG-46.txt
0704.0097-ORIG-5.txt
0704.0097-ORIG-52.txt
0704.0097-ORIG-55.txt
0704.0097-ORIG-6.txt
0704.0097-ORIG-62.txt
0704.0097-ORIG-64.txt
0704.0097-ORIG-66.txt
0704.0097-ORIG-7.txt
0704.0097-ORIG-8.txt
0704.0097-ORIG-9.txt
0704.0097-SPUN-17.txt
0704.0097-SPUN-18.txt
0704.0097-SPUN-19.txt
0704.0097-SPUN-20.txt
0704.0097-SPUN-21.txt
0704.0097-SPUN-22.txt
0704.0097-SPUN-23.txt
0704.0097-SPUN-24.txt
0704.0097-SPUN-25.txt
0704.0097-SPUN-26.txt
0704.0097-SPUN-27.txt
0704.0097-SPUN-28.txt
0704.0097-SPUN-3.txt
0704.0097-SPUN-33.txt
0704.0097-SPUN-35.txt
0704.0097-SPUN-36.txt
0704.0097-SPUN-4.txt
0704.0097-SPUN-42.txt
0704.0097-SPUN-43.txt
0704.0097-SPUN-46.txt
0704.0097-SPUN-5.txt
0704.0097-SPUN-52.txt
0704.0097-SPUN-55.txt
0704.0097-SPUN-6.txt
0704.0097-SPUN-62.txt
0704.0097-SPUN-64.txt
0704.0097-SPUN-66.txt
0704.0097-SPUN-7.txt
0704.0097-SPUN-8.txt
0704.0097-SPUN-9.txt
10021497-ORIG-10.txt
10021497-ORIG-11.txt
10021497-ORIG-12.txt
10021497-ORIG-2.txt
10021497-ORIG-3.txt
10021497-ORIG-4.txt
10021497-ORIG-5.txt
10021497-ORIG-6.txt
10021497-ORIG-7.txt
10021497-ORIG-8.txt
10021497-ORIG-9.txt
10025-ORIG-12.txt
10025-ORIG-13.txt
10025-ORIG-14.txt
10025-ORIG-15.txt
10025-ORIG-16.txt
10025-ORIG-18.txt
10025-ORIG-19.txt
10025-ORIG-20.txt
10025-ORIG-21.txt
10025-ORIG-23.txt
10025-ORIG-27.txt
10025-ORIG-31.txt
10025-ORIG-34.txt
10025-ORIG-35.txt
10025-ORIG-37.txt
10025-ORIG-39.txt
10025-ORIG-4.txt
10025-ORIG-42.txt
10025-ORIG-43.txt
10021497-SPUN-10.txt
10021497-SPUN-11.txt
10021497-SPUN-12.txt
10021497-SPUN-2.txt
10021497-SPUN-3.txt
10021497-SPUN-4.txt
10021497-SPUN-5.txt
10021497-SPUN-6.txt
10021497-SPUN-7.txt
10021497-SPUN-8.txt
10021497-SPUN-9.txt
10025-SPUN-12.txt
10025-SPUN-13.txt
10025-SPUN-14.txt
10025-SPUN-15.txt
10025-SPUN-16.txt
10025-SPUN-18.txt
10025-SPUN-19.txt
10025-SPUN-20.txt
10025-SPUN-21.txt
10025-SPUN-23.txt
10025-SPUN-27.txt
10025-SPUN-31.txt
10025-SPUN-34.txt
10025-SPUN-35.txt
10025-SPUN-37.txt
10025-SPUN-39.txt
10025-SPUN-4.txt
10025-SPUN-42.txt
10025-SPUN-43.txt
1-ORIG-10.txt
1-ORIG-12.txt
1-ORIG-13.txt
1-ORIG-178.txt
1-ORIG-18.txt
1-ORIG-19.txt
1-ORIG-192.txt
1-ORIG-194.txt
1-ORIG-2.txt
1-ORIG-21.txt
1-ORIG-23.txt
1-ORIG-24.txt
1-ORIG-25.txt
1-ORIG-26.txt
1-ORIG-261.txt
1-ORIG-27.txt
1-ORIG-29.txt
1-ORIG-3.txt
1-ORIG-31.txt
1-ORIG-316.txt
1-ORIG-318.txt
1-ORIG-320.txt
1-ORIG-321.txt
1-ORIG-323.txt
1-ORIG-325.txt
1-ORIG-327.txt
1-ORIG-329.txt
1-ORIG-33.txt
1-ORIG-331.txt
1-ORIG-333.txt
1-SPUN-10.txt
1-SPUN-12.txt
1-SPUN-13.txt
1-SPUN-178.txt
1-SPUN-18.txt
1-SPUN-19.txt
1-SPUN-192.txt
1-SPUN-194.txt
1-SPUN-2.txt
1-SPUN-21.txt
1-SPUN-23.txt
1-SPUN-24.txt
1-SPUN-25.txt
1-SPUN-26.txt
1-SPUN-261.txt
1-SPUN-27.txt
1-SPUN-29.txt
1-SPUN-3.txt
1-SPUN-31.txt
1-SPUN-316.txt
1-SPUN-318.txt
1-SPUN-320.txt
1-SPUN-321.txt
1-SPUN-323.txt
1-SPUN-325.txt
1-SPUN-327.txt
1-SPUN-329.txt
1-SPUN-33.txt
1-SPUN-331.txt
1-SPUN-333.txt

